Peculiar prompt emission and afterglow in H.E.S.S. detected GRB 190829A

We present the results of a detailed investigation of the prompt and afterglow emission in the HESS detected GRB 190829A. Swift and Fermi observations of the prompt phase of this GRB reveal two isolated sub-bursts or episodes, separated by a quiescent phase. The energetic and the spectral properties of the first episode are in stark contrast to the second. The first episode, which has a higher spectral peak of $\sim 120\:\text{keV}$ and a low isotropic energy $\sim 10^{50}\:\text{erg}$ is an outlier to the Amati correlation and marginally satisfies the Yonetoku correlation. However, the energetically dominant second episode has lower peak energy and is consistent with the above correlations. We compared this GRB to other low luminosity GRBs (LLGRBs). Prompt emission of LLGRBs also indicates a relativistic shock breakout origin of the radiation. For GRB 190829A, some of the properties of a shock breakout origin are satisfied. However, the absence of an accompanying thermal component and energy above the shock breakout critical limit precludes a shock breakout origin. In the afterglow, an unusual long-lasting late time flare of duration $\sim 10^4\:\text{s}$ is observed. We also analyzed the late-time \fermi-LAT emission that encapsulates the H.E.S.S. detection. Some of the LAT photons are likely to be associated with the source. All the above observational facts suggest GRB 190829A is a peculiar low luminosity GRB that is not powered by a shock breakout, and with an unusual rebrightening due to a patchy emission or a refreshed shock during the afterglow. Furthermore, our results show that TeV energy photons seem common in both high luminosity GRBs and LLGRBs.

==> GRB 190829A arxiv22May/XRT_PC.dat <==
243.085	11.117	-8.942	2.984985737e-10	6.53139013e-11	-6.53139013e-11
260.440	8.806	-6.238	3.912317762e-10	8.79804687e-11	-8.79804687e-11
281.450	10.362	-12.204	2.572515484e-10	5.78508897e-11	-5.78508897e-11
307.282	9.603	-15.47	2.731335598e-10	5.60175651e-11	-5.60175651e-11
324.740	9.696	-7.855	3.296131683e-10	7.40181935e-11	-7.40181935e-11
344.087	7.900	-9.651	3.655477483e-10	7.80355186e-11	-7.80355186e-11
362.947	6.591	-10.96	4.268209493e-10	8.38892339e-11	-8.38892339e-11
378.618	10.979	-9.08	3.034946874e-10	6.63174063e-11	-6.63174063e-11
395.727	8.913	-6.13	3.989469334e-10	8.7529586e-11	-8.7529586e-11
412.515	9.677	-7.874	3.238497924e-10	7.27239834e-11	-7.27239834e-11
429.318	7.917	-7.127	3.8282638e-10	8.58457573e-11	-8.58457573e-11
448.705	8.588	-11.47	3.122649858e-10	6.66609451e-11	-6.66609451e-11
471.903	12.972	-14.609	2.377972508e-10	4.98296036e-11	-4.98296036e-11
494.107	13.333	-9.233	2.53353159e-10	5.68124177e-11	-5.68124177e-11
520.209	17.318	-12.769	2.091517575e-10	4.499679058e-11	-4.499679058e-11
554.789	20.349	-17.261	1.770569852e-10	3.701008828e-11	-3.701008828e-11
591.950	13.275	-16.813	2.088117154e-10	4.463373732e-11	-4.463373732e-11
619.843	15.470	-14.618	1.885978196e-10	4.259396372e-11	-4.259396372e-11
654.136	18.786	-18.824	1.672958274e-10	3.580588707e-11	-3.580588707e-11
688.946	11.557	-16.023	2.2892368e-10	4.9122887e-11	-4.9122887e-11
715.356	10.219	-14.854	2.847327843e-10	5.71407722e-11	-5.71407722e-11
738.715	11.934	-13.139	2.374690879e-10	5.23138892e-11	-5.23138892e-11
765.757	14.980	-15.108	1.902650749e-10	4.303205233e-11	-4.303205233e-11
795.372	10.438	-14.636	2.294166668e-10	5.15180307e-11	-5.15180307e-11
817.450	8.418	-11.64	2.856864733e-10	6.4062897e-11	-6.4062897e-11
834.060	9.359	-8.192	3.579554067e-10	7.66122659e-11	-7.66122659e-11
857.639	10.853	-14.22	2.48062604e-10	5.34374795e-11	-5.34374795e-11
886.920	9.152	-18.428	2.156629961e-10	4.751004131e-11	-4.751004131e-11
904.384	6.732	-8.312	4.163842578e-10	8.90026068e-11	-8.90026068e-11
919.650	9.018	-8.533	3.597067744e-10	7.68877388e-11	-7.68877388e-11
936.702	7.009	-8.034	4.56488437e-10	9.32904232e-11	-9.32904232e-11
952.706	11.064	-8.995	2.993192923e-10	6.56711395e-11	-6.56711395e-11
974.077	9.751	-10.307	2.982592174e-10	6.53499221e-11	-6.53499221e-11
992.817	8.563	-8.988	5.34984083e-10	9.36916336e-11	-9.36916336e-11
1011.055	7.875	-9.676	5.3675782e-10	9.38402194e-11	-9.38402194e-11
1026.759	7.216	-7.828	4.53804121e-10	9.31822171e-11	-9.31822171e-11
1042.460	9.065	-8.486	4.409740581e-10	8.52231052e-11	-8.52231052e-11
1057.632	6.430	-6.106	7.29613758e-10	1.300143473e-10	-1.300143473e-10
1072.471	6.636	-8.408	6.60360417e-10	1.123485878e-10	-1.123485878e-10
1088.477	8.180	-9.371	5.96827773e-10	9.90274541e-11	-9.90274541e-11
1108.169	8.545	-11.511	7.32044204e-10	1.020722176e-10	-1.020722176e-10
4861.643	19.316	-15.786	5.42226563e-10	9.99610251e-11	-9.99610251e-11
4896.916	16.639	-15.956	5.84542381e-10	1.075715208e-10	-1.075715208e-10
4938.742	12.422	-25.187	3.31444529e-10	7.59106746e-11	-7.59106746e-11
4968.584	17.683	-17.42	5.55758792e-10	1.007580332e-10	-1.007580332e-10
5005.972	12.890	-19.705	4.23621373e-10	9.16315025e-11	-9.16315025e-11
5034.351	14.599	-15.489	4.609799721e-10	9.94709602e-11	-9.94709602e-11
5063.238	13.292	-14.288	4.597332309e-10	1.038929924e-10	-1.038929924e-10
5095.793	15.839	-19.263	5.73268158e-10	1.025207053e-10	-1.025207053e-10
5127.924	13.796	-16.291	6.7303332e-10	1.199631071e-10	-1.199631071e-10
5156.956	17.359	-15.236	5.98046828e-10	1.082392468e-10	-1.082392468e-10
5192.444	16.974	-18.129	5.39971431e-10	9.91939066e-11	-9.91939066e-11
5222.961	16.544	-13.544	4.389908544e-10	9.6765664e-11	-9.6765664e-11
5260.882	16.233	-21.377	5.54363944e-10	9.76705429e-11	-9.76705429e-11
5292.602	19.616	-15.486	4.470923251e-10	9.07557468e-11	-9.07557468e-11
5328.984	13.321	-16.767	4.377921569e-10	9.67463124e-11	-9.67463124e-11
5361.959	20.464	-19.654	5.00019478e-10	8.95701739e-11	-8.95701739e-11
5399.631	12.879	-17.209	6.25050453e-10	1.147218412e-10	-1.147218412e-10
5428.593	16.512	-16.083	4.588014322e-10	9.4690636e-11	-9.4690636e-11
5467.599	17.624	-22.493	3.274854982e-10	7.25540821e-11	-7.25540821e-11
5510.536	17.310	-25.314	2.925306648e-10	6.61956445e-11	-6.61956445e-11
5539.227	21.215	-11.381	4.650569327e-10	9.51379741e-11	-9.51379741e-11
5575.517	20.027	-15.075	5.57622581e-10	1.011826188e-10	-1.011826188e-10
5613.852	19.302	-18.308	5.1773194e-10	9.39443061e-11	-9.39443061e-11
5647.063	16.179	-13.909	4.179310446e-10	9.40710974e-11	-9.40710974e-11
5680.409	15.428	-17.168	3.877850838e-10	8.70550407e-11	-8.70550407e-11
5715.197	18.249	-19.36	5.19573216e-10	9.40365615e-11	-9.40365615e-11
5744.975	16.051	-11.529	4.564132819e-10	1.028691778e-10	-1.028691778e-10
5779.066	22.078	-18.039	3.110880828e-10	7.05828534e-11	-7.05828534e-11
5817.017	16.722	-15.873	5.84060028e-10	1.070097975e-10	-1.070097975e-10
5849.790	16.543	-16.052	4.065276832e-10	8.90463874e-11	-8.90463874e-11
5889.424	19.534	-23.09	3.068924739e-10	6.79917029e-11	-6.79917029e-11
5925.846	15.708	-16.888	4.03407094e-10	8.9147648e-11	-8.9147648e-11
5956.172	17.976	-14.619	4.61105518e-10	9.48507657e-11	-9.48507657e-11
5995.340	11.403	-21.192	4.242778904e-10	9.11102068e-11	-9.11102068e-11
6020.091	19.247	-13.348	4.414077926e-10	9.29974668e-11	-9.29974668e-11
6053.120	18.813	-13.782	4.031756412e-10	8.87586521e-11	-8.87586521e-11
6104.131	17.949	-32.197	2.485341795e-10	5.66166504e-11	-5.66166504e-11
6137.953	19.228	-15.874	4.275742726e-10	8.79532615e-11	-8.79532615e-11
6183.371	16.435	-26.189	2.945016061e-10	6.65530743e-11	-6.65530743e-11
6221.225	16.191	-21.419	3.503719745e-10	7.76245366e-11	-7.76245366e-11
6253.106	19.413	-15.69	3.777107079e-10	8.3469103e-11	-8.3469103e-11
6290.363	12.242	-17.845	4.388585067e-10	9.63705848e-11	-9.63705848e-11
6322.905	14.804	-20.299	3.544282902e-10	8.030914e-11	-8.030914e-11
6355.667	17.143	-17.959	3.777880664e-10	8.30646354e-11	-8.30646354e-11
6400.939	24.525	-28.129	2.605162208e-10	5.64194461e-11	-5.64194461e-11
6441.154	16.904	-15.691	4.003461403e-10	8.84712042e-11	-8.84712042e-11
6477.859	20.317	-19.8	3.136809577e-10	7.09816688e-11	-7.09816688e-11
6519.703	21.097	-21.527	3.253140954e-10	7.00272613e-11	-7.00272613e-11
6559.598	16.305	-18.797	3.592956966e-10	8.10877545e-11	-8.10877545e-11
6590.939	17.558	-15.037	3.886832567e-10	8.73720429e-11	-8.73720429e-11
6623.031	20.569	-14.533	3.5965236e-10	8.12761931e-11	-8.12761931e-11
6663.947	19.770	-20.347	3.28993007e-10	7.24274345e-11	-7.24274345e-11
6703.638	17.688	-19.922	3.3320677e-10	7.56013843e-11	-7.56013843e-11
6743.225	20.726	-21.899	3.099778087e-10	6.85010236e-11	-6.85010236e-11
6780.121	18.932	-16.17	3.761574067e-10	8.34434286e-11	-8.34434286e-11
6815.473	16.175	-16.42	3.858106458e-10	8.75366752e-11	-8.75366752e-11
6846.308	15.428	-14.66	4.229596345e-10	9.50770453e-11	-9.50770453e-11
6877.788	19.050	-16.052	3.776668315e-10	8.32481403e-11	-8.32481403e-11
6913.753	18.187	-16.915	3.600495947e-10	8.14742596e-11	-8.14742596e-11
6951.993	12.542	-20.053	3.893353673e-10	8.75186648e-11	-8.75186648e-11
6982.196	12.428	-17.66	4.640557269e-10	9.94126659e-11	-9.94126659e-11
7010.003	17.215	-15.38	4.281118064e-10	9.18229109e-11	-9.18229109e-11
7053.182	14.153	-25.964	3.317686683e-10	7.31309418e-11	-7.31309418e-11
7095.278	22.204	-27.942	2.52502455e-10	5.69861031e-11	-5.69861031e-11
7136.511	23.595	-19.029	3.084978903e-10	6.86091339e-11	-6.86091339e-11
7175.518	14.675	-15.413	4.19342945e-10	9.476536e-11	-9.476536e-11
7211.723	18.588	-21.529	3.466825728e-10	7.46270504e-11	-7.46270504e-11
7254.916	18.018	-24.606	3.259114084e-10	6.99868337e-11	-6.99868337e-11
7295.493	20.066	-22.559	2.965112506e-10	6.68295052e-11	-6.68295052e-11
7333.898	16.764	-18.339	3.963647402e-10	8.54248121e-11	-8.54248121e-11
7393.987	41.911	-43.326	2.888897858e-10	4.682808422e-11	-4.682808422e-11
10728.302	9.374	-8.178	2.641391373e-10	5.76398902e-11	-5.76398902e-11
10754.803	20.482	-17.128	1.224266999e-10	2.68928802e-11	-2.68928802e-11
10790.199	15.174	-14.914	1.470358997e-10	3.304970191e-11	-3.304970191e-11
10823.696	14.272	-18.323	1.404542002e-10	3.090413158e-11	-3.090413158e-11
10851.876	8.658	-13.908	2.029557009e-10	4.458229751e-11	-4.458229751e-11
10876.451	11.663	-15.918	1.595309979e-10	3.604624927e-11	-3.604624927e-11
10901.902	11.286	-13.788	1.759080079e-10	3.960823218e-11	-3.960823218e-11
10931.986	21.319	-18.798	1.090718925e-10	2.455911077e-11	-2.455911077e-11
10971.306	17.101	-18.001	1.364808952e-10	2.932837965e-11	-2.932837965e-11
10998.494	12.479	-10.087	2.036943668e-10	4.459668188e-11	-4.459668188e-11
11025.716	12.837	-14.743	1.666717862e-10	3.649098161e-11	-3.649098161e-11
11050.209	18.432	-11.656	1.469690313e-10	3.292021863e-11	-3.292021863e-11
11082.803	15.925	-14.163	1.44328927e-10	3.249774063e-11	-3.249774063e-11
11109.508	14.294	-10.78	1.759349756e-10	3.954544007e-11	-3.954544007e-11
11149.119	17.307	-25.317	1.036425233e-10	2.325562244e-11	-2.325562244e-11
11180.589	15.925	-14.163	1.455263791e-10	3.271040705e-11	-3.271040705e-11
11210.678	13.416	-14.164	1.571401173e-10	3.538236964e-11	-3.538236964e-11
11244.447	14.750	-20.353	1.318861356e-10	2.901890254e-11	-2.901890254e-11
11270.717	11.046	-11.52	2.052846947e-10	4.501925568e-11	-4.501925568e-11
11294.238	10.091	-12.475	2.053599935e-10	4.511044291e-11	-4.511044291e-11
11317.365	9.530	-13.036	1.942434094e-10	4.373670923e-11	-4.373670923e-11
11346.569	20.442	-19.675	1.094034563e-10	2.454827579e-11	-2.454827579e-11
11381.676	15.423	-14.665	1.464317849e-10	3.291391978e-11	-3.291391978e-11
11412.266	12.414	-15.167	1.598473295e-10	3.580487638e-11	-3.580487638e-11
11444.232	15.550	-19.553	1.250173714e-10	2.814946964e-11	-2.814946964e-11
11479.655	22.752	-19.873	1.074164685e-10	2.383268332e-11	-2.383268332e-11
11535.170	22.397	-32.764	8.4220654e-11	1.856188707e-11	-1.856188707e-11
11581.253	21.445	-23.686	9.71430681e-11	2.187316617e-11	-2.187316617e-11
11625.751	12.050	-23.052	1.455620167e-10	3.058173105e-11	-3.058173105e-11
11656.244	14.152	-18.443	1.428103533e-10	3.121519418e-11	-3.121519418e-11
11683.181	14.796	-12.784	1.589913086e-10	3.586163788e-11	-3.586163788e-11
11710.928	14.629	-12.951	1.686094849e-10	3.697632357e-11	-3.697632357e-11
11740.712	9.918	-15.155	1.936465754e-10	4.161270827e-11	-4.161270827e-11
11770.058	15.674	-19.428	1.255414932e-10	2.812056678e-11	-2.812056678e-11
11812.738	18.126	-27.005	1.078571006e-10	2.321419373e-11	-2.321419373e-11
11849.543	16.423	-18.679	1.321430233e-10	2.917230229e-11	-2.917230229e-11
11885.452	13.109	-19.486	1.484086179e-10	3.194214374e-11	-3.194214374e-11
11913.902	12.240	-15.34	1.668290419e-10	3.664652728e-11	-3.664652728e-11
11942.810	20.942	-16.668	1.183042822e-10	2.659161315e-11	-2.659161315e-11
11976.913	14.419	-13.161	1.598780334e-10	3.581175003e-11	-3.581175003e-11
12007.750	18.684	-16.418	1.245791822e-10	2.809973986e-11	-2.809973986e-11
12046.668	14.869	-20.234	1.317938323e-10	2.895051092e-11	-2.895051092e-11
12089.031	20.137	-27.494	1.470531916e-10	2.619376533e-11	-2.619376533e-11
17621.225	20.688	-16.921	9.1368292e-11	2.055313318e-11	-2.055313318e-11
17669.112	20.441	-27.198	6.899516e-11	1.556701621e-11	-1.556701621e-11
17709.481	20.189	-19.928	8.09366779e-11	1.828882833e-11	-1.828882833e-11
17754.863	22.446	-25.193	6.87817176e-11	1.551886234e-11	-1.551886234e-11
17799.334	20.600	-22.025	8.03980903e-11	1.756924579e-11	-1.756924579e-11
17850.143	14.922	-30.21	7.28212204e-11	1.638100486e-11	-1.638100486e-11
17881.486	13.667	-16.421	1.081735759e-10	2.42606794e-11	-2.42606794e-11
17922.069	25.737	-26.917	6.61077001e-11	1.446695918e-11	-1.446695918e-11
17966.103	26.834	-18.297	7.32011153e-11	1.646645846e-11	-1.646645846e-11
18016.749	36.365	-23.811	5.74649594e-11	1.262953913e-11	-1.262953913e-11
18078.306	19.939	-25.193	7.25447416e-11	1.629437771e-11	-1.629437771e-11
18130.600	30.328	-32.355	5.78751271e-11	1.242319551e-11	-1.242319551e-11
18188.126	25.455	-27.198	6.20975121e-11	1.398969795e-11	-1.398969795e-11
18237.631	33.618	-24.05	5.96797117e-11	1.307888424e-11	-1.307888424e-11
18305.714	30.726	-34.464	5.05320092e-11	1.14184499e-11	-1.14184499e-11
18347.038	6.953	-10.599	2.029610657e-10	4.338905582e-11	-4.338905582e-11
18376.373	20.242	-22.382	8.08328307e-11	1.766425544e-11	-1.766425544e-11
18410.905	13.290	-14.29	1.169826254e-10	2.623633406e-11	-2.623633406e-11
18441.801	22.512	-17.605	8.4731268e-11	1.859548413e-11	-1.859548413e-11
18485.265	14.151	-20.952	9.7328968e-11	2.136023381e-11	-2.136023381e-11
18525.618	21.436	-26.203	7.21677207e-11	1.590636376e-11	-1.590636376e-11
18565.481	16.675	-18.427	9.27036482e-11	2.08848311e-11	-2.08848311e-11
18608.837	20.958	-26.681	7.25014879e-11	1.586617566e-11	-1.586617566e-11
18643.822	16.061	-14.027	1.14823964e-10	2.527191067e-11	-2.527191067e-11
18687.081	30.470	-27.198	5.60461135e-11	1.262639689e-11	-1.262639689e-11
18740.276	19.900	-22.725	8.8461241e-11	1.851745982e-11	-1.851745982e-11
18798.526	29.348	-38.35	4.78536328e-11	1.079696656e-11	-1.079696656e-11
18856.076	16.929	-28.203	7.23033256e-11	1.631342275e-11	-1.631342275e-11
18893.062	17.546	-20.056	8.72210142e-11	1.962020883e-11	-1.962020883e-11
22787.425	32.355	-40.358	3.552140418e-11	8.02143938e-12	-8.02143938e-12
22854.212	48.309	-34.432	3.56180089e-11	7.8364879e-12	-7.8364879e-12
22941.494	31.232	-38.973	3.916370102e-11	8.60647082e-12	-8.60647082e-12
23011.079	29.344	-38.354	3.953097906e-11	8.87200447e-12	-8.87200447e-12
23074.638	38.497	-34.215	3.489363636e-11	7.86022714e-12	-7.86022714e-12
23155.872	42.512	-42.737	3.300967188e-11	7.43584272e-12	-7.43584272e-12
23227.713	33.354	-29.329	4.124425668e-11	9.30226622e-12	-9.30226622e-12
23311.071	50.288	-50.005	2.875509808e-11	6.46149924e-12	-6.46149924e-12
23397.833	33.731	-36.474	6.71432023e-11	1.520938044e-11	-1.520938044e-11
23503.874	53.055	-72.31	5.45238036e-11	1.232794157e-11	-1.232794157e-11
23606.052	68.721	-49.122	5.79812256e-11	1.30804841e-11	-1.30804841e-11
23733.192	56.917	-58.419	6.23366768e-11	1.368931226e-11	-1.368931226e-11
23861.158	59.332	-71.048	5.24450394e-11	1.183152513e-11	-1.183152513e-11
23969.613	58.691	-49.123	6.34104511e-11	1.430530626e-11	-1.430530626e-11
24079.310	39.257	-51.006	4.461420849e-11	1.005863117e-11	-1.005863117e-11
24164.438	39.378	-45.871	3.154118721e-11	7.12262462e-12	-7.12262462e-12
24230.638	28.338	-26.823	4.8937514e-11	1.099665208e-11	-1.099665208e-11
24297.075	47.150	-38.099	3.167099142e-11	7.13428827e-12	-7.13428827e-12
24380.819	38.625	-36.594	3.661754778e-11	8.23839764e-12	-8.23839764e-12
24452.535	27.085	-33.09	4.676532564e-11	1.052149366e-11	-1.052149366e-11
24515.398	29.412	-35.778	5.51643703e-11	1.180050988e-11	-1.180050988e-11
24602.643	44.967	-57.833	6.0576735e-11	1.334869057e-11	-1.334869057e-11
27947.956	22.569	-30.084	3.572849025e-11	8.08897838e-12	-8.08897838e-12
27993.966	19.184	-23.441	4.531348143e-11	1.016377167e-11	-1.016377167e-11
28043.609	27.209	-30.46	3.35107921e-11	7.51643926e-12	-7.51643926e-12
28100.402	18.055	-29.584	3.92471524e-11	8.81674703e-12	-8.81674703e-12
28147.167	23.944	-28.71	3.823712342e-11	8.36862337e-12	-8.36862337e-12
28217.019	31.816	-45.908	3.927933162e-11	6.9570918e-12	-6.9570918e-12
30158.065	23.026	-29.627	3.928157813e-11	8.37485995e-12	-8.37485995e-12
30199.894	21.315	-18.803	4.8959069e-11	1.070061092e-11	-1.070061092e-11
30244.666	24.181	-23.458	4.018130778e-11	8.79600633e-12	-8.79600633e-12
30319.007	67.682	-50.16	2.847035174e-11	4.705752043e-12	-4.705752043e-12
33700.400	39.110	-31.095	2.832083189e-11	6.26675221e-12	-6.26675221e-12
33773.479	26.207	-33.969	3.140955801e-11	7.13999316e-12	-7.13999316e-12
33831.021	38.870	-31.335	2.770129808e-11	6.25091647e-12	-6.25091647e-12
33915.568	34.555	-45.677	3.016409095e-11	6.06805822e-12	-6.06805822e-12
35846.033	24.450	-18.175	6.89515231e-11	1.549770491e-11	-1.549770491e-11
35921.119	49.657	-50.636	2.906247238e-11	6.55472701e-12	-6.55472701e-12
36038.776	84.944	-68	3.309373159e-11	5.67160429e-12	-5.67160429e-12
39461.514	39.623	-50.64	2.0966309e-11	4.727361649e-12	-4.727361649e-12
39533.853	27.460	-32.716	3.086842692e-11	6.93686363e-12	-6.93686363e-12
39587.387	26.580	-26.074	3.525097036e-11	7.90855824e-12	-7.90855824e-12
39646.684	27.459	-32.717	3.076690287e-11	6.89110476e-12	-6.89110476e-12
39708.614	25.705	-34.471	3.094874564e-11	6.93183413e-12	-6.93183413e-12
39784.331	37.743	-50.013	2.121338199e-11	4.775095915e-12	-4.775095915e-12
39847.445	17.254	-25.37	4.588664325e-11	1.00291104e-11	-1.00291104e-11
39941.475	68.643	-76.776	2.483202102e-11	4.003513135e-12	-4.003513135e-12
45050.743	26.957	-20.683	2.615939229e-11	5.87601754e-12	-5.87601754e-12
45119.422	33.497	-41.723	1.87125661e-11	4.10554253e-12	-4.10554253e-12
45195.662	37.491	-42.743	1.503175766e-11	3.3841829e-12	-3.3841829e-12
45288.931	47.023	-55.777	2.006067807e-11	4.505775291e-12	-4.505775291e-12
45382.581	43.637	-46.627	1.559458745e-11	3.494966978e-12	-3.494966978e-12
45457.178	39.245	-30.96	1.712658273e-11	3.84703581e-12	-3.84703581e-12
45525.504	38.617	-29.081	1.827709283e-11	4.114823155e-12	-4.114823155e-12
45595.959	33.351	-31.839	1.877595696e-11	4.217524587e-12	-4.217524587e-12
45668.417	46.143	-39.106	2.214393529e-11	4.9793487e-12	-4.9793487e-12
45771.203	53.678	-56.644	2.068002028e-11	4.531873127e-12	-4.531873127e-12
45865.121	27.459	-40.239	1.788054789e-11	4.016394403e-12	-4.016394403e-12
45931.212	29.065	-38.632	1.956829481e-11	4.189215208e-12	-4.189215208e-12
45991.046	26.898	-30.768	2.28127582e-11	4.87875391e-12	-4.87875391e-12
86518.147	39.369	-50.894	1.310695364e-11	2.938160613e-12	-2.938160613e-12
86625.579	62.317	-68.063	1.410966829e-11	3.1784045e-12	-3.1784045e-12
86734.528	53.661	-46.632	1.254313232e-11	2.818772258e-12	-2.818772258e-12
86813.887	34.477	-25.698	1.766477276e-11	3.94996333e-12	-3.94996333e-12
86890.233	35.858	-41.869	1.357348048e-11	3.050397019e-12	-3.050397019e-12
86972.114	36.718	-46.023	1.337110777e-11	2.931796619e-12	-2.931796619e-12
87052.205	44.384	-43.372	1.198861797e-11	2.690842375e-12	-2.690842375e-12
87153.372	56.046	-56.783	9.30294161e-12	2.095943056e-12	-2.095943056e-12
87254.922	34.730	-45.504	1.316006516e-11	2.950066158e-12	-2.950066158e-12
87333.406	44.002	-43.754	1.252984486e-11	2.757246145e-12	-2.757246145e-12
87415.139	39.995	-37.731	1.357004605e-11	3.03815809e-12	-3.03815809e-12
87500.764	52.156	-45.63	1.078766917e-11	2.415219548e-12	-2.415219548e-12
87588.647	26.956	-35.727	1.674774163e-11	3.768496096e-12	-3.768496096e-12
87687.705	73.316	-72.102	9.73401766e-12	1.88731269e-12	-1.88731269e-12
91339.668	1252.093	-116.777	1.352036417e-11	3.190977292e-12	-3.190977292e-12
92634.884	37.110	-43.124	1.361026289e-11	3.053064091e-12	-3.053064091e-12
92703.959	40.747	-31.965	1.487637006e-11	3.326458131e-12	-3.326458131e-12
92805.630	39.369	-60.924	1.076013146e-11	2.416292508e-12	-2.416292508e-12
92885.740	44.507	-40.741	1.2641768e-11	2.841859579e-12	-2.841859579e-12
92971.740	48.770	-41.493	1.196996092e-11	2.685110661e-12	-2.685110661e-12
93066.516	36.736	-46.006	1.305416305e-11	2.928319558e-12	-2.928319558e-12
93145.246	48.270	-41.994	1.199062019e-11	2.684031953e-12	-2.684031953e-12
93227.243	26.448	-33.728	1.888207941e-11	4.124575116e-12	-4.124575116e-12
93300.200	26.203	-46.509	1.486102769e-11	3.330092783e-12	-3.330092783e-12
93396.787	90.079	-70.385	1.10382197e-11	1.938959428e-12	-1.938959428e-12
98367.495	58.676	-54.153	9.53834616e-12	2.139792153e-12	-2.139792153e-12
98469.588	54.368	-43.417	1.206400299e-11	2.5899051e-12	-2.5899051e-12
98564.698	31.971	-40.742	1.481074706e-11	3.322580147e-12	-3.322580147e-12
98667.366	59.683	-70.697	8.27140553e-12	1.853558039e-12	-1.853558039e-12
98776.565	43.254	-49.516	1.163303711e-11	2.604047096e-12	-2.604047096e-12
98863.819	36.234	-44	1.344122858e-11	3.012075103e-12	-3.012075103e-12
98936.281	44.006	-36.228	1.341459618e-11	3.012647029e-12	-3.012647029e-12
99044.844	63.316	-64.557	8.40002182e-12	1.890588571e-12	-1.890588571e-12
99157.481	76.040	-49.322	9.86082812e-12	2.067809949e-12	-2.067809949e-12
102825.446	57.171	-58.165	9.33483343e-12	2.114328992e-12	-2.114328992e-12
102938.650	66.826	-56.033	8.82099097e-12	1.985108204e-12	-1.985108204e-12
103059.503	56.295	-54.027	9.86736168e-12	2.212058404e-12	-2.212058404e-12
103174.595	51.524	-58.797	1.038716769e-11	2.272192064e-12	-2.272192064e-12
103280.023	43.881	-53.904	1.112180999e-11	2.490092038e-12	-2.490092038e-12
103379.473	79.826	-55.568	8.47408001e-12	1.858235474e-12	-1.858235474e-12
103541.026	58.682	-81.727	7.82225202e-12	1.764884122e-12	-1.764884122e-12
103699.047	91.212	-99.339	9.1396553e-12	1.623452187e-12	-1.623452187e-12
104555.193	126.892	-88.737	5.66382054e-12	1.268216686e-12	-1.268216686e-12
106012.548	3381.533	-1330.462	5.33091075e-12	9.8095847e-13	-9.8095847e-13
166736.741	82.997	-52.398	7.99220122e-12	1.796672478e-12	-1.796672478e-12
166892.569	97.666	-72.831	6.34215639e-12	1.424213095e-12	-1.424213095e-12
167065.074	63.063	-74.839	7.79916901e-12	1.75703906e-12	-1.75703906e-12
167241.855	46.749	-113.719	7.0799553e-12	1.552844234e-12	-1.552844234e-12
167395.785	65.824	-107.18	6.25515083e-12	1.404675164e-12	-1.404675164e-12
167507.872	56.537	-46.263	1.099561744e-11	2.419058733e-12	-2.419058733e-12
167637.993	91.899	-73.584	6.48871123e-12	1.457123748e-12	-1.457123748e-12
167796.579	71.214	-66.688	7.80542954e-12	1.749070895e-12	-1.749070895e-12
167977.895	103.014	-110.102	6.06087322e-12	1.242682154e-12	-1.242682154e-12
171427.152	101.223	-119.421	3.716924082e-12	9.72009313e-13	-9.72009313e-13
171649.843	96.669	-121.468	5.01032563e-12	1.125090528e-12	-1.125090528e-12
171789.008	65.318	-42.496	1.023205791e-11	2.300089024e-12	-2.300089024e-12
171934.679	85.130	-80.353	6.57802557e-12	1.484989573e-12	-1.484989573e-12
172104.296	91.024	-84.487	6.2338018e-12	1.398346137e-12	-1.398346137e-12
172285.828	82.497	-90.508	4.712163937e-12	1.228772952e-12	-1.228772952e-12
172464.015	62.271	-95.69	7.26967283e-12	1.594381198e-12	-1.594381198e-12
172642.239	69.587	-115.954	5.86884212e-12	1.32348179e-12	-1.32348179e-12
172809.687	85.173	-97.86	4.447524101e-12	1.161413577e-12	-1.161413577e-12
172972.832	72.466	-77.972	7.23501718e-12	1.631567405e-12	-1.631567405e-12
173106.850	46.262	-61.552	1.016086893e-11	2.279252524e-12	-2.279252524e-12
173253.573	107.646	-100.46	5.49555263e-12	1.211397227e-12	-1.211397227e-12
173461.257	50.401	-100.038	7.28919687e-12	1.638556015e-12	-1.638556015e-12
173657.737	162.309	-146.079	6.9366385e-12	1.115579025e-12	-1.115579025e-12
178268.320	79.116	-123.976	6.73493639e-12	1.515058319e-12	-1.515058319e-12
178455.318	127.805	-107.882	4.316074047e-12	1.12451477e-12	-1.12451477e-12
178700.078	111.209	-116.956	5.89125453e-12	1.327268285e-12	-1.327268285e-12
178996.301	223.674	-185.013	5.43457114e-12	9.52960441e-13	-9.52960441e-13
258413.161	102.056	-133.631	3.43207536e-12	8.9558352e-13	-8.9558352e-13
258619.096	91.690	-103.88	4.1333952e-12	1.0773168e-12	-1.0773168e-12
258846.086	115.431	-135.3	3.20972256e-12	8.385528e-13	-8.385528e-13
259088.968	103.222	-127.451	3.5179056e-12	9.1151712e-13	-9.1151712e-13
259290.551	114.761	-98.361	3.78126816e-12	9.8670384e-13	-9.8670384e-13
259496.322	87.009	-91.011	6.0465648e-12	1.36764576e-12	-1.36764576e-12
259741.803	132.369	-158.472	4.44161472e-12	9.187272e-13	-9.187272e-13
264637.441	110.156	-150.604	5.7285456e-12	1.25495856e-12	-1.25495856e-12
264886.742	129.138	-139.145	3.70739616e-12	9.731616e-13	-9.731616e-13
265254.651	345.427	-238.772	2.67121248e-12	5.6930688e-13	-5.6930688e-13
269175.140	135.488	-100.2	3.468348e-12	9.0406272e-13	-9.0406272e-13
269475.685	98.212	-165.056	3.09989952e-12	8.0898672e-13	-8.0898672e-13
269725.414	119.273	-151.517	2.99578416e-12	7.8368592e-13	-7.8368592e-13
269961.396	63.817	-116.709	6.0381696e-12	1.35738816e-12	-1.35738816e-12
270119.546	88.702	-94.332	4.72153056e-12	1.19761488e-12	-1.19761488e-12
270329.596	99.295	-121.349	4.9323264e-12	1.1107704e-12	-1.1107704e-12
270534.064	143.051	-105.173	4.410636e-12	9.8975424e-13	-9.8975424e-13
270779.324	80.825	-102.209	4.48434528e-12	1.1633472e-12	-1.1633472e-12
271064.100	274.932	-203.951	3.07262448e-12	5.9680752e-13	-5.9680752e-13
275431.445	120.985	-102.166	4.8924384e-12	1.10196192e-12	-1.10196192e-12
275678.873	104.230	-126.443	3.5336256e-12	9.2427696e-13	-9.2427696e-13
276028.015	201.385	-244.912	3.1615872e-12	6.25068e-13	-6.25068e-13
287783.742	103.275	-82.266	4.76740656e-12	1.19855328e-12	-1.19855328e-12
288040.105	110.180	-153.088	3.38346384e-12	8.5253952e-13	-8.5253952e-13
288260.086	90.780	-109.801	4.666512e-12	1.145052e-12	-1.145052e-12
315688.724	117.269	-118.419	3.51291456e-12	9.1438608e-13	-9.1438608e-13
315898.506	125.624	-92.513	3.80636016e-12	9.9076752e-13	-9.9076752e-13
316208.517	221.793	-184.387	2.85476976e-12	6.2604528e-13	-6.2604528e-13
327816.142	135.325	-120.421	3.21969936e-12	8.4221664e-13	-8.4221664e-13
328101.983	97.708	-150.516	3.28122e-12	8.562696e-13	-8.562696e-13
328321.277	229.433	-121.587	3.54928416e-12	7.539528e-13	-7.539528e-13
343900.009	116.430	-101.706	3.71617104e-12	9.6637152e-13	-9.6637152e-13
344183.495	168.924	-167.056	2.41568832e-12	6.29688e-13	-6.29688e-13
344628.982	182.270	-276.563	2.47078176e-12	5.460912e-13	-5.460912e-13
356037.389	231.938	-199.318	3.2709456e-12	6.634296e-13	-6.634296e-13
368055.501	393.855	-335.769	2.19166704e-12	4.25787504e-13	-4.25787504e-13
373173.088	191.993	-204.163	2.05841712e-12	5.4115632e-13	-5.4115632e-13
373500.221	82.996	-135.14	3.759576e-12	9.7536912e-13	-9.7536912e-13
373732.553	196.673	-149.336	2.34724992e-12	6.1410912e-13	-6.1410912e-13
374039.403	110.461	-110.177	4.43757984e-12	1.05327168e-12	-1.05327168e-12
378939.163	95.034	-210.858	2.66750736e-12	6.9865776e-13	-6.9865776e-13
379134.568	122.779	-100.371	3.669084e-12	9.5525808e-13	-9.5525808e-13
379612.903	296.340	-355.555	2.09211936e-12	4.2475008e-13	-4.2475008e-13
418968.439	342.275	-241.928	1.6250112e-12	4.24065984e-13	-4.24065984e-13
419644.916	405.450	-334.201	2.23904928e-12	4.4232216e-13	-4.4232216e-13
442666.604	364.714	-312.257	1.52285424e-12	3.6477624e-13	-3.6477624e-13
510135.588	252.516	-261.484	1.67787216e-12	4.35953664e-13	-4.35953664e-13
510698.062	289.291	-309.957	1.4234256e-12	3.71010432e-13	-3.71010432e-13
511262.857	228.457	-275.504	2.03640768e-12	4.8377136e-13	-4.8377136e-13
515893.840	203.699	-282.72	1.76958864e-12	4.61744784e-13	-4.61744784e-13
516293.680	217.565	-196.141	2.07811488e-12	5.4034224e-13	-5.4034224e-13
516905.930	344.964	-394.685	2.16918096e-12	4.1289864e-13	-4.1289864e-13
527422.624	316.873	-317.478	1.34190192e-12	3.50539632e-13	-3.50539632e-13
528034.539	316.735	-295.041	1.489884e-12	3.78027216e-13	-3.78027216e-13
539694.735	415.297	-419.634	1.7552856e-12	3.48681936e-13	-3.48681936e-13
551752.960	296.409	-405.635	1.47676512e-12	3.61351248e-13	-3.61351248e-13
591975.008	455.030	-487.715	1.67415312e-12	3.26247648e-13	-3.26247648e-13
603511.531	378.423	-348.694	1.84963152e-12	3.82903728e-13	-3.82903728e-13
612106.829	7263.769	-3362.122	1.34109216e-12	2.6083896e-13	-2.6083896e-13
647144.775	24727.207	-10765.465	1.0061832e-12	2.64731136e-13	-2.64731136e-13
672383.422	325.998	-511.44	1.11062832e-12	2.81343312e-13	-2.81343312e-13
680583.667	3465.588	-2998.738	1.00973376e-12	1.91977728e-13	-1.91977728e-13
711460.682	254.669	-206.677	1.84438752e-12	4.79730912e-13	-4.79730912e-13
712152.951	517.679	-437.599	1.18294368e-12	2.66912352e-13	-2.66912352e-13
764031.587	478.442	-642.321	1.0051752e-12	2.29132656e-13	-2.29132656e-13
785983.785	723.824	-793.093	1.12553568e-12	2.11206672e-13	-2.11206672e-13
804078.315	390.535	-374.192	1.1761344e-12	2.98942944e-13	-2.98942944e-13
843674.544	575.646	-688.033	9.3685728e-13	2.09098224e-13	-2.09098224e-13
866624.284	605.080	-696.209	1.1371296e-12	2.35546368e-13	-2.35546368e-13
952542.456	728.031	-874.133	8.2513632e-13	1.7524776e-13	-1.7524776e-13
958799.650	4659.696	-1331.325	5.2602768e-13	1.39940784e-13	-1.39940784e-13
963856.387	573.284	-397.041	8.941056e-13	2.34921504e-13	-2.34921504e-13
1004813.651	5937.376	-29541.599	8.3149776e-13	1.62996912e-13	-1.62996912e-13
1124543.695	626.158	-685.16	6.3669936e-13	1.67490864e-13	-1.67490864e-13
1141615.235	28976.012	-5996.549	6.5306304e-13	1.21725408e-13	-1.21725408e-13
1211695.098	9673.171	-7274.791	4.46081472e-13	1.18108368e-13	-1.18108368e-13
1223038.571	5392.465	-1670.302	5.1727104e-13	1.20001824e-13	-1.20001824e-13
1316908.322	72799.527	-48803.256	4.8759552e-13	7.2176544e-14	-7.2176544e-14
1514122.685	18806.929	-40200.619	5.4009792e-13	1.30804992e-13	-1.30804992e-13
1554781.763	12109.001	-5728.42	3.30408192e-13	8.8356192e-14	-8.8356192e-14
1807299.962	17949.419	-17778.451	3.73823184e-13	7.459968e-14	-7.459968e-14
1977422.928	20446.192	-20545.023	2.851212e-13	6.3296352e-14	-6.3296352e-14
2164494.866	5154.927	-7786.339	3.77557296e-13	8.4754848e-14	-8.4754848e-14
2305291.575	13279.547	-16462.029	3.68354304e-13	8.8291824e-14	-8.8291824e-14


==> XRT_PC.dat <==
243.085	11.117	-8.942	2.984985737e-10	6.53139013e-11	-6.53139013e-11
260.440	8.806	-6.238	3.912317762e-10	8.79804687e-11	-8.79804687e-11
281.450	10.362	-12.204	2.572515484e-10	5.78508897e-11	-5.78508897e-11
307.282	9.603	-15.47	2.731335598e-10	5.60175651e-11	-5.60175651e-11
324.740	9.696	-7.855	3.296131683e-10	7.40181935e-11	-7.40181935e-11
344.087	7.900	-9.651	3.655477483e-10	7.80355186e-11	-7.80355186e-11
362.947	6.591	-10.96	4.268209493e-10	8.38892339e-11	-8.38892339e-11
378.618	10.979	-9.08	3.034946874e-10	6.63174063e-11	-6.63174063e-11
395.727	8.913	-6.13	3.989469334e-10	8.7529586e-11	-8.7529586e-11
412.515	9.677	-7.874	3.238497924e-10	7.27239834e-11	-7.27239834e-11
429.318	7.917	-7.127	3.8282638e-10	8.58457573e-11	-8.58457573e-11
448.705	8.588	-11.47	3.122649858e-10	6.66609451e-11	-6.66609451e-11
471.903	12.972	-14.609	2.377972508e-10	4.98296036e-11	-4.98296036e-11
494.107	13.333	-9.233	2.53353159e-10	5.68124177e-11	-5.68124177e-11
520.209	17.318	-12.769	2.091517575e-10	4.499679058e-11	-4.499679058e-11
554.789	20.349	-17.261	1.770569852e-10	3.701008828e-11	-3.701008828e-11
591.950	13.275	-16.813	2.088117154e-10	4.463373732e-11	-4.463373732e-11
619.843	15.470	-14.618	1.885978196e-10	4.259396372e-11	-4.259396372e-11
654.136	18.786	-18.824	1.672958274e-10	3.580588707e-11	-3.580588707e-11
688.946	11.557	-16.023	2.2892368e-10	4.9122887e-11	-4.9122887e-11
715.356	10.219	-14.854	2.847327843e-10	5.71407722e-11	-5.71407722e-11
738.715	11.934	-13.139	2.374690879e-10	5.23138892e-11	-5.23138892e-11
765.757	14.980	-15.108	1.902650749e-10	4.303205233e-11	-4.303205233e-11
795.372	10.438	-14.636	2.294166668e-10	5.15180307e-11	-5.15180307e-11
817.450	8.418	-11.64	2.856864733e-10	6.4062897e-11	-6.4062897e-11
834.060	9.359	-8.192	3.579554067e-10	7.66122659e-11	-7.66122659e-11
857.639	10.853	-14.22	2.48062604e-10	5.34374795e-11	-5.34374795e-11
886.920	9.152	-18.428	2.156629961e-10	4.751004131e-11	-4.751004131e-11
904.384	6.732	-8.312	4.163842578e-10	8.90026068e-11	-8.90026068e-11
919.650	9.018	-8.533	3.597067744e-10	7.68877388e-11	-7.68877388e-11
936.702	7.009	-8.034	4.56488437e-10	9.32904232e-11	-9.32904232e-11
952.706	11.064	-8.995	2.993192923e-10	6.56711395e-11	-6.56711395e-11
974.077	9.751	-10.307	2.982592174e-10	6.53499221e-11	-6.53499221e-11
992.817	8.563	-8.988	5.34984083e-10	9.36916336e-11	-9.36916336e-11
1011.055	7.875	-9.676	5.3675782e-10	9.38402194e-11	-9.38402194e-11
1026.759	7.216	-7.828	4.53804121e-10	9.31822171e-11	-9.31822171e-11
1042.460	9.065	-8.486	4.409740581e-10	8.52231052e-11	-8.52231052e-11
1057.632	6.430	-6.106	7.29613758e-10	1.300143473e-10	-1.300143473e-10
1072.471	6.636	-8.408	6.60360417e-10	1.123485878e-10	-1.123485878e-10
1088.477	8.180	-9.371	5.96827773e-10	9.90274541e-11	-9.90274541e-11
1108.169	8.545	-11.511	7.32044204e-10	1.020722176e-10	-1.020722176e-10
4861.643	19.316	-15.786	5.42226563e-10	9.99610251e-11	-9.99610251e-11
4896.916	16.639	-15.956	5.84542381e-10	1.075715208e-10	-1.075715208e-10
4938.742	12.422	-25.187	3.31444529e-10	7.59106746e-11	-7.59106746e-11
4968.584	17.683	-17.42	5.55758792e-10	1.007580332e-10	-1.007580332e-10
5005.972	12.890	-19.705	4.23621373e-10	9.16315025e-11	-9.16315025e-11
5034.351	14.599	-15.489	4.609799721e-10	9.94709602e-11	-9.94709602e-11
5063.238	13.292	-14.288	4.597332309e-10	1.038929924e-10	-1.038929924e-10
5095.793	15.839	-19.263	5.73268158e-10	1.025207053e-10	-1.025207053e-10
5127.924	13.796	-16.291	6.7303332e-10	1.199631071e-10	-1.199631071e-10
5156.956	17.359	-15.236	5.98046828e-10	1.082392468e-10	-1.082392468e-10
5192.444	16.974	-18.129	5.39971431e-10	9.91939066e-11	-9.91939066e-11
5222.961	16.544	-13.544	4.389908544e-10	9.6765664e-11	-9.6765664e-11
5260.882	16.233	-21.377	5.54363944e-10	9.76705429e-11	-9.76705429e-11
5292.602	19.616	-15.486	4.470923251e-10	9.07557468e-11	-9.07557468e-11
5328.984	13.321	-16.767	4.377921569e-10	9.67463124e-11	-9.67463124e-11
5361.959	20.464	-19.654	5.00019478e-10	8.95701739e-11	-8.95701739e-11
5399.631	12.879	-17.209	6.25050453e-10	1.147218412e-10	-1.147218412e-10
5428.593	16.512	-16.083	4.588014322e-10	9.4690636e-11	-9.4690636e-11
5467.599	17.624	-22.493	3.274854982e-10	7.25540821e-11	-7.25540821e-11
5510.536	17.310	-25.314	2.925306648e-10	6.61956445e-11	-6.61956445e-11
5539.227	21.215	-11.381	4.650569327e-10	9.51379741e-11	-9.51379741e-11
5575.517	20.027	-15.075	5.57622581e-10	1.011826188e-10	-1.011826188e-10
5613.852	19.302	-18.308	5.1773194e-10	9.39443061e-11	-9.39443061e-11
5647.063	16.179	-13.909	4.179310446e-10	9.40710974e-11	-9.40710974e-11
5680.409	15.428	-17.168	3.877850838e-10	8.70550407e-11	-8.70550407e-11
5715.197	18.249	-19.36	5.19573216e-10	9.40365615e-11	-9.40365615e-11
5744.975	16.051	-11.529	4.564132819e-10	1.028691778e-10	-1.028691778e-10
5779.066	22.078	-18.039	3.110880828e-10	7.05828534e-11	-7.05828534e-11
5817.017	16.722	-15.873	5.84060028e-10	1.070097975e-10	-1.070097975e-10
5849.790	16.543	-16.052	4.065276832e-10	8.90463874e-11	-8.90463874e-11
5889.424	19.534	-23.09	3.068924739e-10	6.79917029e-11	-6.79917029e-11
5925.846	15.708	-16.888	4.03407094e-10	8.9147648e-11	-8.9147648e-11
5956.172	17.976	-14.619	4.61105518e-10	9.48507657e-11	-9.48507657e-11
5995.340	11.403	-21.192	4.242778904e-10	9.11102068e-11	-9.11102068e-11
6020.091	19.247	-13.348	4.414077926e-10	9.29974668e-11	-9.29974668e-11
6053.120	18.813	-13.782	4.031756412e-10	8.87586521e-11	-8.87586521e-11
6104.131	17.949	-32.197	2.485341795e-10	5.66166504e-11	-5.66166504e-11
6137.953	19.228	-15.874	4.275742726e-10	8.79532615e-11	-8.79532615e-11
6183.371	16.435	-26.189	2.945016061e-10	6.65530743e-11	-6.65530743e-11
6221.225	16.191	-21.419	3.503719745e-10	7.76245366e-11	-7.76245366e-11
6253.106	19.413	-15.69	3.777107079e-10	8.3469103e-11	-8.3469103e-11
6290.363	12.242	-17.845	4.388585067e-10	9.63705848e-11	-9.63705848e-11
6322.905	14.804	-20.299	3.544282902e-10	8.030914e-11	-8.030914e-11
6355.667	17.143	-17.959	3.777880664e-10	8.30646354e-11	-8.30646354e-11
6400.939	24.525	-28.129	2.605162208e-10	5.64194461e-11	-5.64194461e-11
6441.154	16.904	-15.691	4.003461403e-10	8.84712042e-11	-8.84712042e-11
6477.859	20.317	-19.8	3.136809577e-10	7.09816688e-11	-7.09816688e-11
6519.703	21.097	-21.527	3.253140954e-10	7.00272613e-11	-7.00272613e-11
6559.598	16.305	-18.797	3.592956966e-10	8.10877545e-11	-8.10877545e-11
6590.939	17.558	-15.037	3.886832567e-10	8.73720429e-11	-8.73720429e-11
6623.031	20.569	-14.533	3.5965236e-10	8.12761931e-11	-8.12761931e-11
6663.947	19.770	-20.347	3.28993007e-10	7.24274345e-11	-7.24274345e-11
6703.638	17.688	-19.922	3.3320677e-10	7.56013843e-11	-7.56013843e-11
6743.225	20.726	-21.899	3.099778087e-10	6.85010236e-11	-6.85010236e-11
6780.121	18.932	-16.17	3.761574067e-10	8.34434286e-11	-8.34434286e-11
6815.473	16.175	-16.42	3.858106458e-10	8.75366752e-11	-8.75366752e-11
6846.308	15.428	-14.66	4.229596345e-10	9.50770453e-11	-9.50770453e-11
6877.788	19.050	-16.052	3.776668315e-10	8.32481403e-11	-8.32481403e-11
6913.753	18.187	-16.915	3.600495947e-10	8.14742596e-11	-8.14742596e-11
6951.993	12.542	-20.053	3.893353673e-10	8.75186648e-11	-8.75186648e-11
6982.196	12.428	-17.66	4.640557269e-10	9.94126659e-11	-9.94126659e-11
7010.003	17.215	-15.38	4.281118064e-10	9.18229109e-11	-9.18229109e-11
7053.182	14.153	-25.964	3.317686683e-10	7.31309418e-11	-7.31309418e-11
7095.278	22.204	-27.942	2.52502455e-10	5.69861031e-11	-5.69861031e-11
7136.511	23.595	-19.029	3.084978903e-10	6.86091339e-11	-6.86091339e-11
7175.518	14.675	-15.413	4.19342945e-10	9.476536e-11	-9.476536e-11
7211.723	18.588	-21.529	3.466825728e-10	7.46270504e-11	-7.46270504e-11
7254.916	18.018	-24.606	3.259114084e-10	6.99868337e-11	-6.99868337e-11
7295.493	20.066	-22.559	2.965112506e-10	6.68295052e-11	-6.68295052e-11
7333.898	16.764	-18.339	3.963647402e-10	8.54248121e-11	-8.54248121e-11
7393.987	41.911	-43.326	2.888897858e-10	4.682808422e-11	-4.682808422e-11
10728.302	9.374	-8.178	2.641391373e-10	5.76398902e-11	-5.76398902e-11
10754.803	20.482	-17.128	1.224266999e-10	2.68928802e-11	-2.68928802e-11
10790.199	15.174	-14.914	1.470358997e-10	3.304970191e-11	-3.304970191e-11
10823.696	14.272	-18.323	1.404542002e-10	3.090413158e-11	-3.090413158e-11
10851.876	8.658	-13.908	2.029557009e-10	4.458229751e-11	-4.458229751e-11
10876.451	11.663	-15.918	1.595309979e-10	3.604624927e-11	-3.604624927e-11
10901.902	11.286	-13.788	1.759080079e-10	3.960823218e-11	-3.960823218e-11
10931.986	21.319	-18.798	1.090718925e-10	2.455911077e-11	-2.455911077e-11
10971.306	17.101	-18.001	1.364808952e-10	2.932837965e-11	-2.932837965e-11
10998.494	12.479	-10.087	2.036943668e-10	4.459668188e-11	-4.459668188e-11
11025.716	12.837	-14.743	1.666717862e-10	3.649098161e-11	-3.649098161e-11
11050.209	18.432	-11.656	1.469690313e-10	3.292021863e-11	-3.292021863e-11
11082.803	15.925	-14.163	1.44328927e-10	3.249774063e-11	-3.249774063e-11
11109.508	14.294	-10.78	1.759349756e-10	3.954544007e-11	-3.954544007e-11
11149.119	17.307	-25.317	1.036425233e-10	2.325562244e-11	-2.325562244e-11
11180.589	15.925	-14.163	1.455263791e-10	3.271040705e-11	-3.271040705e-11
11210.678	13.416	-14.164	1.571401173e-10	3.538236964e-11	-3.538236964e-11
11244.447	14.750	-20.353	1.318861356e-10	2.901890254e-11	-2.901890254e-11
11270.717	11.046	-11.52	2.052846947e-10	4.501925568e-11	-4.501925568e-11
11294.238	10.091	-12.475	2.053599935e-10	4.511044291e-11	-4.511044291e-11
11317.365	9.530	-13.036	1.942434094e-10	4.373670923e-11	-4.373670923e-11
11346.569	20.442	-19.675	1.094034563e-10	2.454827579e-11	-2.454827579e-11
11381.676	15.423	-14.665	1.464317849e-10	3.291391978e-11	-3.291391978e-11
11412.266	12.414	-15.167	1.598473295e-10	3.580487638e-11	-3.580487638e-11
11444.232	15.550	-19.553	1.250173714e-10	2.814946964e-11	-2.814946964e-11
11479.655	22.752	-19.873	1.074164685e-10	2.383268332e-11	-2.383268332e-11
11535.170	22.397	-32.764	8.4220654e-11	1.856188707e-11	-1.856188707e-11
11581.253	21.445	-23.686	9.71430681e-11	2.187316617e-11	-2.187316617e-11
11625.751	12.050	-23.052	1.455620167e-10	3.058173105e-11	-3.058173105e-11
11656.244	14.152	-18.443	1.428103533e-10	3.121519418e-11	-3.121519418e-11
11683.181	14.796	-12.784	1.589913086e-10	3.586163788e-11	-3.586163788e-11
11710.928	14.629	-12.951	1.686094849e-10	3.697632357e-11	-3.697632357e-11
11740.712	9.918	-15.155	1.936465754e-10	4.161270827e-11	-4.161270827e-11
11770.058	15.674	-19.428	1.255414932e-10	2.812056678e-11	-2.812056678e-11
11812.738	18.126	-27.005	1.078571006e-10	2.321419373e-11	-2.321419373e-11
11849.543	16.423	-18.679	1.321430233e-10	2.917230229e-11	-2.917230229e-11
11885.452	13.109	-19.486	1.484086179e-10	3.194214374e-11	-3.194214374e-11
11913.902	12.240	-15.34	1.668290419e-10	3.664652728e-11	-3.664652728e-11
11942.810	20.942	-16.668	1.183042822e-10	2.659161315e-11	-2.659161315e-11
11976.913	14.419	-13.161	1.598780334e-10	3.581175003e-11	-3.581175003e-11
12007.750	18.684	-16.418	1.245791822e-10	2.809973986e-11	-2.809973986e-11
12046.668	14.869	-20.234	1.317938323e-10	2.895051092e-11	-2.895051092e-11
12089.031	20.137	-27.494	1.470531916e-10	2.619376533e-11	-2.619376533e-11
17621.225	20.688	-16.921	9.1368292e-11	2.055313318e-11	-2.055313318e-11
17669.112	20.441	-27.198	6.899516e-11	1.556701621e-11	-1.556701621e-11
17709.481	20.189	-19.928	8.09366779e-11	1.828882833e-11	-1.828882833e-11
17754.863	22.446	-25.193	6.87817176e-11	1.551886234e-11	-1.551886234e-11
17799.334	20.600	-22.025	8.03980903e-11	1.756924579e-11	-1.756924579e-11
17850.143	14.922	-30.21	7.28212204e-11	1.638100486e-11	-1.638100486e-11
17881.486	13.667	-16.421	1.081735759e-10	2.42606794e-11	-2.42606794e-11
17922.069	25.737	-26.917	6.61077001e-11	1.446695918e-11	-1.446695918e-11
17966.103	26.834	-18.297	7.32011153e-11	1.646645846e-11	-1.646645846e-11
18016.749	36.365	-23.811	5.74649594e-11	1.262953913e-11	-1.262953913e-11
18078.306	19.939	-25.193	7.25447416e-11	1.629437771e-11	-1.629437771e-11
18130.600	30.328	-32.355	5.78751271e-11	1.242319551e-11	-1.242319551e-11
18188.126	25.455	-27.198	6.20975121e-11	1.398969795e-11	-1.398969795e-11
18237.631	33.618	-24.05	5.96797117e-11	1.307888424e-11	-1.307888424e-11
18305.714	30.726	-34.464	5.05320092e-11	1.14184499e-11	-1.14184499e-11
18347.038	6.953	-10.599	2.029610657e-10	4.338905582e-11	-4.338905582e-11
18376.373	20.242	-22.382	8.08328307e-11	1.766425544e-11	-1.766425544e-11
18410.905	13.290	-14.29	1.169826254e-10	2.623633406e-11	-2.623633406e-11
18441.801	22.512	-17.605	8.4731268e-11	1.859548413e-11	-1.859548413e-11
18485.265	14.151	-20.952	9.7328968e-11	2.136023381e-11	-2.136023381e-11
18525.618	21.436	-26.203	7.21677207e-11	1.590636376e-11	-1.590636376e-11
18565.481	16.675	-18.427	9.27036482e-11	2.08848311e-11	-2.08848311e-11
18608.837	20.958	-26.681	7.25014879e-11	1.586617566e-11	-1.586617566e-11
18643.822	16.061	-14.027	1.14823964e-10	2.527191067e-11	-2.527191067e-11
18687.081	30.470	-27.198	5.60461135e-11	1.262639689e-11	-1.262639689e-11
18740.276	19.900	-22.725	8.8461241e-11	1.851745982e-11	-1.851745982e-11
18798.526	29.348	-38.35	4.78536328e-11	1.079696656e-11	-1.079696656e-11
18856.076	16.929	-28.203	7.23033256e-11	1.631342275e-11	-1.631342275e-11
18893.062	17.546	-20.056	8.72210142e-11	1.962020883e-11	-1.962020883e-11
22787.425	32.355	-40.358	3.552140418e-11	8.02143938e-12	-8.02143938e-12
22854.212	48.309	-34.432	3.56180089e-11	7.8364879e-12	-7.8364879e-12
22941.494	31.232	-38.973	3.916370102e-11	8.60647082e-12	-8.60647082e-12
23011.079	29.344	-38.354	3.953097906e-11	8.87200447e-12	-8.87200447e-12
23074.638	38.497	-34.215	3.489363636e-11	7.86022714e-12	-7.86022714e-12
23155.872	42.512	-42.737	3.300967188e-11	7.43584272e-12	-7.43584272e-12
23227.713	33.354	-29.329	4.124425668e-11	9.30226622e-12	-9.30226622e-12
23311.071	50.288	-50.005	2.875509808e-11	6.46149924e-12	-6.46149924e-12
23397.833	33.731	-36.474	6.71432023e-11	1.520938044e-11	-1.520938044e-11
23503.874	53.055	-72.31	5.45238036e-11	1.232794157e-11	-1.232794157e-11
23606.052	68.721	-49.122	5.79812256e-11	1.30804841e-11	-1.30804841e-11
23733.192	56.917	-58.419	6.23366768e-11	1.368931226e-11	-1.368931226e-11
23861.158	59.332	-71.048	5.24450394e-11	1.183152513e-11	-1.183152513e-11
23969.613	58.691	-49.123	6.34104511e-11	1.430530626e-11	-1.430530626e-11
24079.310	39.257	-51.006	4.461420849e-11	1.005863117e-11	-1.005863117e-11
24164.438	39.378	-45.871	3.154118721e-11	7.12262462e-12	-7.12262462e-12
24230.638	28.338	-26.823	4.8937514e-11	1.099665208e-11	-1.099665208e-11
24297.075	47.150	-38.099	3.167099142e-11	7.13428827e-12	-7.13428827e-12
24380.819	38.625	-36.594	3.661754778e-11	8.23839764e-12	-8.23839764e-12
24452.535	27.085	-33.09	4.676532564e-11	1.052149366e-11	-1.052149366e-11
24515.398	29.412	-35.778	5.51643703e-11	1.180050988e-11	-1.180050988e-11
24602.643	44.967	-57.833	6.0576735e-11	1.334869057e-11	-1.334869057e-11
27947.956	22.569	-30.084	3.572849025e-11	8.08897838e-12	-8.08897838e-12
27993.966	19.184	-23.441	4.531348143e-11	1.016377167e-11	-1.016377167e-11
28043.609	27.209	-30.46	3.35107921e-11	7.51643926e-12	-7.51643926e-12
28100.402	18.055	-29.584	3.92471524e-11	8.81674703e-12	-8.81674703e-12
28147.167	23.944	-28.71	3.823712342e-11	8.36862337e-12	-8.36862337e-12
28217.019	31.816	-45.908	3.927933162e-11	6.9570918e-12	-6.9570918e-12
30158.065	23.026	-29.627	3.928157813e-11	8.37485995e-12	-8.37485995e-12
30199.894	21.315	-18.803	4.8959069e-11	1.070061092e-11	-1.070061092e-11
30244.666	24.181	-23.458	4.018130778e-11	8.79600633e-12	-8.79600633e-12
30319.007	67.682	-50.16	2.847035174e-11	4.705752043e-12	-4.705752043e-12
33700.400	39.110	-31.095	2.832083189e-11	6.26675221e-12	-6.26675221e-12
33773.479	26.207	-33.969	3.140955801e-11	7.13999316e-12	-7.13999316e-12
33831.021	38.870	-31.335	2.770129808e-11	6.25091647e-12	-6.25091647e-12
33915.568	34.555	-45.677	3.016409095e-11	6.06805822e-12	-6.06805822e-12
35846.033	24.450	-18.175	6.89515231e-11	1.549770491e-11	-1.549770491e-11
35921.119	49.657	-50.636	2.906247238e-11	6.55472701e-12	-6.55472701e-12
36038.776	84.944	-68	3.309373159e-11	5.67160429e-12	-5.67160429e-12
39461.514	39.623	-50.64	2.0966309e-11	4.727361649e-12	-4.727361649e-12
39533.853	27.460	-32.716	3.086842692e-11	6.93686363e-12	-6.93686363e-12
39587.387	26.580	-26.074	3.525097036e-11	7.90855824e-12	-7.90855824e-12
39646.684	27.459	-32.717	3.076690287e-11	6.89110476e-12	-6.89110476e-12
39708.614	25.705	-34.471	3.094874564e-11	6.93183413e-12	-6.93183413e-12
39784.331	37.743	-50.013	2.121338199e-11	4.775095915e-12	-4.775095915e-12
39847.445	17.254	-25.37	4.588664325e-11	1.00291104e-11	-1.00291104e-11
39941.475	68.643	-76.776	2.483202102e-11	4.003513135e-12	-4.003513135e-12
45050.743	26.957	-20.683	2.615939229e-11	5.87601754e-12	-5.87601754e-12
45119.422	33.497	-41.723	1.87125661e-11	4.10554253e-12	-4.10554253e-12
45195.662	37.491	-42.743	1.503175766e-11	3.3841829e-12	-3.3841829e-12
45288.931	47.023	-55.777	2.006067807e-11	4.505775291e-12	-4.505775291e-12
45382.581	43.637	-46.627	1.559458745e-11	3.494966978e-12	-3.494966978e-12
45457.178	39.245	-30.96	1.712658273e-11	3.84703581e-12	-3.84703581e-12
45525.504	38.617	-29.081	1.827709283e-11	4.114823155e-12	-4.114823155e-12
45595.959	33.351	-31.839	1.877595696e-11	4.217524587e-12	-4.217524587e-12
45668.417	46.143	-39.106	2.214393529e-11	4.9793487e-12	-4.9793487e-12
45771.203	53.678	-56.644	2.068002028e-11	4.531873127e-12	-4.531873127e-12
45865.121	27.459	-40.239	1.788054789e-11	4.016394403e-12	-4.016394403e-12
45931.212	29.065	-38.632	1.956829481e-11	4.189215208e-12	-4.189215208e-12
45991.046	26.898	-30.768	2.28127582e-11	4.87875391e-12	-4.87875391e-12
86518.147	39.369	-50.894	1.310695364e-11	2.938160613e-12	-2.938160613e-12
86625.579	62.317	-68.063	1.410966829e-11	3.1784045e-12	-3.1784045e-12
86734.528	53.661	-46.632	1.254313232e-11	2.818772258e-12	-2.818772258e-12
86813.887	34.477	-25.698	1.766477276e-11	3.94996333e-12	-3.94996333e-12
86890.233	35.858	-41.869	1.357348048e-11	3.050397019e-12	-3.050397019e-12
86972.114	36.718	-46.023	1.337110777e-11	2.931796619e-12	-2.931796619e-12
87052.205	44.384	-43.372	1.198861797e-11	2.690842375e-12	-2.690842375e-12
87153.372	56.046	-56.783	9.30294161e-12	2.095943056e-12	-2.095943056e-12
87254.922	34.730	-45.504	1.316006516e-11	2.950066158e-12	-2.950066158e-12
87333.406	44.002	-43.754	1.252984486e-11	2.757246145e-12	-2.757246145e-12
87415.139	39.995	-37.731	1.357004605e-11	3.03815809e-12	-3.03815809e-12
87500.764	52.156	-45.63	1.078766917e-11	2.415219548e-12	-2.415219548e-12
87588.647	26.956	-35.727	1.674774163e-11	3.768496096e-12	-3.768496096e-12
87687.705	73.316	-72.102	9.73401766e-12	1.88731269e-12	-1.88731269e-12
91339.668	1252.093	-116.777	1.352036417e-11	3.190977292e-12	-3.190977292e-12
92634.884	37.110	-43.124	1.361026289e-11	3.053064091e-12	-3.053064091e-12
92703.959	40.747	-31.965	1.487637006e-11	3.326458131e-12	-3.326458131e-12
92805.630	39.369	-60.924	1.076013146e-11	2.416292508e-12	-2.416292508e-12
92885.740	44.507	-40.741	1.2641768e-11	2.841859579e-12	-2.841859579e-12
92971.740	48.770	-41.493	1.196996092e-11	2.685110661e-12	-2.685110661e-12
93066.516	36.736	-46.006	1.305416305e-11	2.928319558e-12	-2.928319558e-12
93145.246	48.270	-41.994	1.199062019e-11	2.684031953e-12	-2.684031953e-12
93227.243	26.448	-33.728	1.888207941e-11	4.124575116e-12	-4.124575116e-12
93300.200	26.203	-46.509	1.486102769e-11	3.330092783e-12	-3.330092783e-12
93396.787	90.079	-70.385	1.10382197e-11	1.938959428e-12	-1.938959428e-12
98367.495	58.676	-54.153	9.53834616e-12	2.139792153e-12	-2.139792153e-12
98469.588	54.368	-43.417	1.206400299e-11	2.5899051e-12	-2.5899051e-12
98564.698	31.971	-40.742	1.481074706e-11	3.322580147e-12	-3.322580147e-12
98667.366	59.683	-70.697	8.27140553e-12	1.853558039e-12	-1.853558039e-12
98776.565	43.254	-49.516	1.163303711e-11	2.604047096e-12	-2.604047096e-12
98863.819	36.234	-44	1.344122858e-11	3.012075103e-12	-3.012075103e-12
98936.281	44.006	-36.228	1.341459618e-11	3.012647029e-12	-3.012647029e-12
99044.844	63.316	-64.557	8.40002182e-12	1.890588571e-12	-1.890588571e-12
99157.481	76.040	-49.322	9.86082812e-12	2.067809949e-12	-2.067809949e-12
102825.446	57.171	-58.165	9.33483343e-12	2.114328992e-12	-2.114328992e-12
102938.650	66.826	-56.033	8.82099097e-12	1.985108204e-12	-1.985108204e-12
103059.503	56.295	-54.027	9.86736168e-12	2.212058404e-12	-2.212058404e-12
103174.595	51.524	-58.797	1.038716769e-11	2.272192064e-12	-2.272192064e-12
103280.023	43.881	-53.904	1.112180999e-11	2.490092038e-12	-2.490092038e-12
103379.473	79.826	-55.568	8.47408001e-12	1.858235474e-12	-1.858235474e-12
103541.026	58.682	-81.727	7.82225202e-12	1.764884122e-12	-1.764884122e-12
103699.047	91.212	-99.339	9.1396553e-12	1.623452187e-12	-1.623452187e-12
104555.193	126.892	-88.737	5.66382054e-12	1.268216686e-12	-1.268216686e-12
106012.548	3381.533	-1330.462	5.33091075e-12	9.8095847e-13	-9.8095847e-13
166736.741	82.997	-52.398	7.99220122e-12	1.796672478e-12	-1.796672478e-12
166892.569	97.666	-72.831	6.34215639e-12	1.424213095e-12	-1.424213095e-12
167065.074	63.063	-74.839	7.79916901e-12	1.75703906e-12	-1.75703906e-12
167241.855	46.749	-113.719	7.0799553e-12	1.552844234e-12	-1.552844234e-12
167395.785	65.824	-107.18	6.25515083e-12	1.404675164e-12	-1.404675164e-12
167507.872	56.537	-46.263	1.099561744e-11	2.419058733e-12	-2.419058733e-12
167637.993	91.899	-73.584	6.48871123e-12	1.457123748e-12	-1.457123748e-12
167796.579	71.214	-66.688	7.80542954e-12	1.749070895e-12	-1.749070895e-12
167977.895	103.014	-110.102	6.06087322e-12	1.242682154e-12	-1.242682154e-12
171427.152	101.223	-119.421	3.716924082e-12	9.72009313e-13	-9.72009313e-13
171649.843	96.669	-121.468	5.01032563e-12	1.125090528e-12	-1.125090528e-12
171789.008	65.318	-42.496	1.023205791e-11	2.300089024e-12	-2.300089024e-12
171934.679	85.130	-80.353	6.57802557e-12	1.484989573e-12	-1.484989573e-12
172104.296	91.024	-84.487	6.2338018e-12	1.398346137e-12	-1.398346137e-12
172285.828	82.497	-90.508	4.712163937e-12	1.228772952e-12	-1.228772952e-12
172464.015	62.271	-95.69	7.26967283e-12	1.594381198e-12	-1.594381198e-12
172642.239	69.587	-115.954	5.86884212e-12	1.32348179e-12	-1.32348179e-12
172809.687	85.173	-97.86	4.447524101e-12	1.161413577e-12	-1.161413577e-12
172972.832	72.466	-77.972	7.23501718e-12	1.631567405e-12	-1.631567405e-12
173106.850	46.262	-61.552	1.016086893e-11	2.279252524e-12	-2.279252524e-12
173253.573	107.646	-100.46	5.49555263e-12	1.211397227e-12	-1.211397227e-12
173461.257	50.401	-100.038	7.28919687e-12	1.638556015e-12	-1.638556015e-12
173657.737	162.309	-146.079	6.9366385e-12	1.115579025e-12	-1.115579025e-12
178268.320	79.116	-123.976	6.73493639e-12	1.515058319e-12	-1.515058319e-12
178455.318	127.805	-107.882	4.316074047e-12	1.12451477e-12	-1.12451477e-12
178700.078	111.209	-116.956	5.89125453e-12	1.327268285e-12	-1.327268285e-12
178996.301	223.674	-185.013	5.43457114e-12	9.52960441e-13	-9.52960441e-13
258413.161	102.056	-133.631	3.43207536e-12	8.9558352e-13	-8.9558352e-13
258619.096	91.690	-103.88	4.1333952e-12	1.0773168e-12	-1.0773168e-12
258846.086	115.431	-135.3	3.20972256e-12	8.385528e-13	-8.385528e-13
259088.968	103.222	-127.451	3.5179056e-12	9.1151712e-13	-9.1151712e-13
259290.551	114.761	-98.361	3.78126816e-12	9.8670384e-13	-9.8670384e-13
259496.322	87.009	-91.011	6.0465648e-12	1.36764576e-12	-1.36764576e-12
259741.803	132.369	-158.472	4.44161472e-12	9.187272e-13	-9.187272e-13
264637.441	110.156	-150.604	5.7285456e-12	1.25495856e-12	-1.25495856e-12
264886.742	129.138	-139.145	3.70739616e-12	9.731616e-13	-9.731616e-13
265254.651	345.427	-238.772	2.67121248e-12	5.6930688e-13	-5.6930688e-13
269175.140	135.488	-100.2	3.468348e-12	9.0406272e-13	-9.0406272e-13
269475.685	98.212	-165.056	3.09989952e-12	8.0898672e-13	-8.0898672e-13
269725.414	119.273	-151.517	2.99578416e-12	7.8368592e-13	-7.8368592e-13
269961.396	63.817	-116.709	6.0381696e-12	1.35738816e-12	-1.35738816e-12
270119.546	88.702	-94.332	4.72153056e-12	1.19761488e-12	-1.19761488e-12
270329.596	99.295	-121.349	4.9323264e-12	1.1107704e-12	-1.1107704e-12
270534.064	143.051	-105.173	4.410636e-12	9.8975424e-13	-9.8975424e-13
270779.324	80.825	-102.209	4.48434528e-12	1.1633472e-12	-1.1633472e-12
271064.100	274.932	-203.951	3.07262448e-12	5.9680752e-13	-5.9680752e-13
275431.445	120.985	-102.166	4.8924384e-12	1.10196192e-12	-1.10196192e-12
275678.873	104.230	-126.443	3.5336256e-12	9.2427696e-13	-9.2427696e-13
276028.015	201.385	-244.912	3.1615872e-12	6.25068e-13	-6.25068e-13
287783.742	103.275	-82.266	4.76740656e-12	1.19855328e-12	-1.19855328e-12
288040.105	110.180	-153.088	3.38346384e-12	8.5253952e-13	-8.5253952e-13
288260.086	90.780	-109.801	4.666512e-12	1.145052e-12	-1.145052e-12
315688.724	117.269	-118.419	3.51291456e-12	9.1438608e-13	-9.1438608e-13
315898.506	125.624	-92.513	3.80636016e-12	9.9076752e-13	-9.9076752e-13
316208.517	221.793	-184.387	2.85476976e-12	6.2604528e-13	-6.2604528e-13
327816.142	135.325	-120.421	3.21969936e-12	8.4221664e-13	-8.4221664e-13
328101.983	97.708	-150.516	3.28122e-12	8.562696e-13	-8.562696e-13
328321.277	229.433	-121.587	3.54928416e-12	7.539528e-13	-7.539528e-13
343900.009	116.430	-101.706	3.71617104e-12	9.6637152e-13	-9.6637152e-13
344183.495	168.924	-167.056	2.41568832e-12	6.29688e-13	-6.29688e-13
344628.982	182.270	-276.563	2.47078176e-12	5.460912e-13	-5.460912e-13
356037.389	231.938	-199.318	3.2709456e-12	6.634296e-13	-6.634296e-13
368055.501	393.855	-335.769	2.19166704e-12	4.25787504e-13	-4.25787504e-13
373173.088	191.993	-204.163	2.05841712e-12	5.4115632e-13	-5.4115632e-13
373500.221	82.996	-135.14	3.759576e-12	9.7536912e-13	-9.7536912e-13
373732.553	196.673	-149.336	2.34724992e-12	6.1410912e-13	-6.1410912e-13
374039.403	110.461	-110.177	4.43757984e-12	1.05327168e-12	-1.05327168e-12
378939.163	95.034	-210.858	2.66750736e-12	6.9865776e-13	-6.9865776e-13
379134.568	122.779	-100.371	3.669084e-12	9.5525808e-13	-9.5525808e-13
379612.903	296.340	-355.555	2.09211936e-12	4.2475008e-13	-4.2475008e-13
418968.439	342.275	-241.928	1.6250112e-12	4.24065984e-13	-4.24065984e-13
419644.916	405.450	-334.201	2.23904928e-12	4.4232216e-13	-4.4232216e-13
442666.604	364.714	-312.257	1.52285424e-12	3.6477624e-13	-3.6477624e-13
510135.588	252.516	-261.484	1.67787216e-12	4.35953664e-13	-4.35953664e-13
510698.062	289.291	-309.957	1.4234256e-12	3.71010432e-13	-3.71010432e-13
511262.857	228.457	-275.504	2.03640768e-12	4.8377136e-13	-4.8377136e-13
515893.840	203.699	-282.72	1.76958864e-12	4.61744784e-13	-4.61744784e-13
516293.680	217.565	-196.141	2.07811488e-12	5.4034224e-13	-5.4034224e-13
516905.930	344.964	-394.685	2.16918096e-12	4.1289864e-13	-4.1289864e-13
527422.624	316.873	-317.478	1.34190192e-12	3.50539632e-13	-3.50539632e-13
528034.539	316.735	-295.041	1.489884e-12	3.78027216e-13	-3.78027216e-13
539694.735	415.297	-419.634	1.7552856e-12	3.48681936e-13	-3.48681936e-13
551752.960	296.409	-405.635	1.47676512e-12	3.61351248e-13	-3.61351248e-13
591975.008	455.030	-487.715	1.67415312e-12	3.26247648e-13	-3.26247648e-13
603511.531	378.423	-348.694	1.84963152e-12	3.82903728e-13	-3.82903728e-13
612106.829	7263.769	-3362.122	1.34109216e-12	2.6083896e-13	-2.6083896e-13
647144.775	24727.207	-10765.465	1.0061832e-12	2.64731136e-13	-2.64731136e-13
672383.422	325.998	-511.44	1.11062832e-12	2.81343312e-13	-2.81343312e-13
680583.667	3465.588	-2998.738	1.00973376e-12	1.91977728e-13	-1.91977728e-13
711460.682	254.669	-206.677	1.84438752e-12	4.79730912e-13	-4.79730912e-13
712152.951	517.679	-437.599	1.18294368e-12	2.66912352e-13	-2.66912352e-13
764031.587	478.442	-642.321	1.0051752e-12	2.29132656e-13	-2.29132656e-13
785983.785	723.824	-793.093	1.12553568e-12	2.11206672e-13	-2.11206672e-13
804078.315	390.535	-374.192	1.1761344e-12	2.98942944e-13	-2.98942944e-13
843674.544	575.646	-688.033	9.3685728e-13	2.09098224e-13	-2.09098224e-13
866624.284	605.080	-696.209	1.1371296e-12	2.35546368e-13	-2.35546368e-13
952542.456	728.031	-874.133	8.2513632e-13	1.7524776e-13	-1.7524776e-13
958799.650	4659.696	-1331.325	5.2602768e-13	1.39940784e-13	-1.39940784e-13
963856.387	573.284	-397.041	8.941056e-13	2.34921504e-13	-2.34921504e-13
1004813.651	5937.376	-29541.599	8.3149776e-13	1.62996912e-13	-1.62996912e-13
1124543.695	626.158	-685.16	6.3669936e-13	1.67490864e-13	-1.67490864e-13
1141615.235	28976.012	-5996.549	6.5306304e-13	1.21725408e-13	-1.21725408e-13
1211695.098	9673.171	-7274.791	4.46081472e-13	1.18108368e-13	-1.18108368e-13
1223038.571	5392.465	-1670.302	5.1727104e-13	1.20001824e-13	-1.20001824e-13
1316908.322	72799.527	-48803.256	4.8759552e-13	7.2176544e-14	-7.2176544e-14
1514122.685	18806.929	-40200.619	5.4009792e-13	1.30804992e-13	-1.30804992e-13
1554781.763	12109.001	-5728.42	3.30408192e-13	8.8356192e-14	-8.8356192e-14
1807299.962	17949.419	-17778.451	3.73823184e-13	7.459968e-14	-7.459968e-14
1977422.928	20446.192	-20545.023	2.851212e-13	6.3296352e-14	-6.3296352e-14
2164494.866	5154.927	-7786.339	3.77557296e-13	8.4754848e-14	-8.4754848e-14
2305291.575	13279.547	-16462.029	3.68354304e-13	8.8291824e-14	-8.8291824e-14

